Polynomial-time Sparse Measure Recovery: From Mean Field Theory to Algorithm Design

Mean field theory has provided theoretical insights into various algorithms by letting the problem size tend to infinity. We argue that the applications of mean-field theory go beyond theoretical insights as it can inspire the design of practical algorithms. Leveraging mean-field analyses in physics, we propose a novel algorithm for sparse measure recovery. For sparse measures over $\mathbb{R}$, we propose a polynomial-time recovery method from Fourier moments that improves upon convex relaxation methods in a specific parameter regime; then, we demonstrate the application of our results for the optimization of particular two-dimensional, single-layer neural networks in realizable settings.

==> img/Dot_Product_-_More_Open_Ended__6_.txt <==
\documentclass[10pt]{article}
\usepackage{pgfplots}
\pgfplotsset{compat=1.15}
\usepackage{mathrsfs}
\usetikzlibrary{arrows}
\pagestyle{empty}
\begin{document}
\definecolor{fuqqzz}{rgb}{0.9568627450980393,0,0.6}
\definecolor{wrwrwr}{rgb}{0.3803921568627451,0.3803921568627451,0.3803921568627451}
\definecolor{rvwvcq}{rgb}{0.08235294117647059,0.396078431372549,0.7529411764705882}
\begin{tikzpicture}[line cap=round,line join=round,>=triangle 45,x=1cm,y=1cm]
\clip(-26.89795969343705,-4.887930678723267) rectangle (10.258458172337496,15.873217803778237);
\draw [shift={(-5.028368372093032,-1.3769562790697616)},line width=0.8pt,dash pattern=on 1pt off 1pt,color=wrwrwr]  plot[domain=-0.0013333325432105525:3.1402593210465826,variable=\t]({1*9.286054765887803*cos(\t r)+0*9.286054765887803*sin(\t r)},{0*9.286054765887803*cos(\t r)+1*9.286054765887803*sin(\t r)});
\draw (0.5513440049038916,9.463735721932135) node[anchor=north west] {$\theta_1$};
\draw (-12.12828359179167,9.788854378257662) node[anchor=north west] {$\theta_2$};
\draw (3.988312657488036,4.354728265388141) node[anchor=north west] {$w_1$};
\draw (-7.205058224576543,11.32155661522086) node[anchor=north west] {$w_2$};
\draw [->,line width=0.8pt,color=wrwrwr] (0.41262888914465634,6.14809268544014) -- (2.904746647375324,4.79303825384374);
\draw [->,line width=0.8pt,color=wrwrwr] (-10.503292836638273,6.1234447250493895) -- (-8.377563018291292,7.919310040103953);
\draw [line width=2pt,color=wrwrwr,domain=-26.89795969343705:10.258458172337496] plot(\x,{(-25.69747653738874-0.024762790697674397*\x)/18.572093023255807});
\begin{scriptsize}
\draw [fill=rvwvcq] (-14.314414883720936,-1.3645748837209244) circle (0.5pt);
\draw [fill=rvwvcq] (4.257678139534872,-1.3893376744185988) circle (0.5pt);
\draw [color=rvwvcq] (-6.357998489129509,7.813413510385783)-- ++(-4.5pt,-4.5pt) -- ++(9pt,9pt) ++(-9pt,0) -- ++(9pt,-9pt);
\draw [fill=fuqqzz] (0.41262888914465634,6.14809268544014) circle (4.5pt);
\draw [color=rvwvcq] (3.56432,2.0031646511627947)-- ++(-4.5pt,-4.5pt) -- ++(9pt,9pt) ++(-9pt,0) -- ++(9pt,-9pt);
\draw [fill=fuqqzz] (-10.503292836638273,6.1234447250493895) circle (4.5pt);
\draw [fill=rvwvcq] (2.904746647375324,4.79303825384374) circle (0.5pt);
\draw [fill=rvwvcq] (-8.377563018291292,7.919310040103953) circle (0.5pt);
\end{scriptsize}
\end{tikzpicture}
\end{document}
